Retrievability in an Integrated Retrieval System: An Extended Study

Retrievability measures the influence a retrieval system has on the access to information in a given collection of items. This measure can help in making an evaluation of the search system based on which insights can be drawn. In this paper, we investigate the retrievability in an integrated search system consisting of items from various categories, particularly focussing on datasets, publications \ijdl{and variables} in a real-life Digital Library (DL). The traditional metrics, that is, the Lorenz curve and Gini coefficient, are employed to visualize the diversity in retrievability scores of the \ijdl{three} retrievable document types (specifically datasets, publications, and variables). Our results show a significant popularity bias with certain items being retrieved more often than others. Particularly, it has been shown that certain datasets are more likely to be retrieved than other datasets in the same category. In contrast, the retrievability scores of items from the variable or publication category are more evenly distributed. We have observed that the distribution of document retrievability is more diverse for datasets as compared to publications and variables.

==> ijdl_reviews.txt <==

Reviewer #1: The paper has had sufficient additional work to merit publication in the journal.  There are some grammatical issues that should be addressed. Some are really necessary; others are not as important.  I list them below, but do not guarantee that I caught everything.

Citations.  Many of the citations appear in a sentence without any kind of enclosing marks.  This makes it difficult to read because the citation text appears to be part of the sentence.  Please enclose all citations in brackets or parentheses.  (Some of the citations are enclosed in parentheses, most are not.  Of course, there are places where the citation really is part of the sentence and these should not be bracketed.

The word "utilize" appears frequently.  In almost all cases, "use" is more appropriate.

There are a number of places where the verb and nouns do not agree with regard to singular/plural form.  
Examples: first paragraph "that search and assimilate results from assorted sources" should be searches and assimilates has become increasingly important in the (interactive) information retrieval and digital library community.  --> should be communities Page 10 a number of places that need attention.  Column 1: higher for publication than dataset at the lower rank cut-offs -->  higher for publications than datasets at the lower rank cut-offs same on next sentence and on the top of the next column.  
Page 11: top 10 position --> positions
100 ranked document --> documents
top 100 position --> positions
Page 14 first column: in publication and datasets --> publications and datasets last line: dataset as compared to publications --> datasets


First paragraph "the massive amount of research datasets available" should be the massive number of research datasets available

Page 2 Section Research questions
questions raised and responded in Roy et all --> should be responded to
Page 3, section 2 Background and related work, first paragraph  In context of document --> should be in the context of related work
paragraph after the bullets describing the equation indicator function that respectively returns  --> delete respectively
end of that same column:  Considering a fairly sized collection -->  what is a "fairly sized" collection.  Replace with large sized 
Top of next column: all queries Q is to use a query log however acquiring -- all queries Q is to use a query log; however, acquiring ...
Another "fairly sized collection in that column should be changed

Page 4: second column, Wilkie and Azzopardi -- has there been a previous use of that citation?  I did not see it but might have missed it.  The first time it is used, of course, it needs to have a full citation with date.

Page 5, second column near the end of the paragraph before section 4.  direct feedback from the them -->  delete the
same paragraph: In this article, we are going present -->  delete "we are" or change to "we are going to present"
Page 7 first line: system returns six search result pages --> delete system returns.   The end of the previous page has "containing a total of" 
Same paragraph: having the most number of entries --> having the largest number of entries

Page 8, Section 4.2 First paragraph.  "queries formed using a free-text format are possible to be answered by the collection.  -> delete everything after possible
same page, second column: The value of Gini coefficient --> the Gini coefficient
same page, second column  where as should be one word: whereas 
(This appears elsewhere in the paper also)


Page 9, second column: value of c will restrict less number of documents --> reduce the number of documents
Section 4.4, first paragraph: datasets are far diverse than other ... --> far more diverse

Page 10, line 4: we can see that this change in the ... --> these changes
line 6: Note that, we have --> no comma -- Note that we have ...
line 11: quantity of repeated queries --> number of repeated queries
line 13: resulting into a vast diversity --> resulting in a large diversity
second column, line 3 smaller than the publication (should be publications) --> smaller than for publications and datasets
line 5: variable category than the other types --> variable category compared to the other types
Next paragraph: From the Figure, it is evidently comprehensible --> include the figure number, and change "evidently comprehensible" to "seen"
Last paragraph on the page: score of documents escalate with higher values --> score of documents escalates with higher values

Page 11 first paragraph: more number of variables --> more variables
Next paragraph, second sentence: Note that, --> remove the ,
near bottom of collumn: in this section, we report -- remove the ,
next column, near end: observed for the variable among --> variable category

Page 12, first column indicates a imperceptible --> an imperceptible
the most diverse results are observed in case of the publication --> 2 changes: the most diverse results are observed in the case of the publication type (or category)
3rd line from end of column: such as the lists are needed to be conjoint --> such as the lists needing to be conjoint
second column: particularly for the publication and dataset --> publication and dataset types.
retrievability of irrespective of the type --> delete first "of"


Page 14: column 1 datasets is also eminent --> evident, not eminent
earlier work is, we have used a deduplicated --> earlier work is that we have used ...
Page 15 near end of first paragraph: we examined that --> we showed that 
end of next paragraph: category is close to equality and items --> closer






Reviewer #2: This is an interesting paper using statistical methods to try to conjecture on the retrievability of documents in a corpus given an arbitrary superset of "all possible queries". 
Unfortunately it is not really clear what the boundaries of the query superset are nor how they really contribute to adjudicating the arbitrary retrievability of any random document that is a member of the corpus. 
Selectors for queries are language based; as such I was expecting a little more discussion of language-based elements. For instance it is not clear if the superset of queries (described as a set of unigrams and bigrams through references to other literature) is restricted just to the vocabulary being employed to provide technical terms for topics or also encompasses a full-text index of either all of the other metadata fields (e.g., title, author, etc.) or the complete documents themselves (or both). 
[I should note that rather late in the paper you mention that queries
consisting of 5- or larger n-grams are discounted as "known item searches"; I find I have a question of whether or not Azzopardi & Vinay's research is extensible to 3- and 4-grams or if you shouldn't have constrained Q to only unigrams and bigrams--and it isn't clear because you never explicitly state what n-grams are in Q.]  If the superset of queries is narrowly scoped to just the subject vocabulary used for the topical then I would expect some comparison of search terms being employed by users to those provided by the subject vocabulary and a mathematical weight given to the gap between the two. 
For example consider a corpus of documents regarding the management of floodplains that have been cataloged using the traditional library approach and employing the Library of Congress Subject Headings (LCSH). The technical term "basin" commonly occurs both in the documents (i.e., in titles, document text, etc.) and is employed in the common parlance of the users (e.g., flood plain management for the Ohio River basin), However, the word "basin" is not a word used as a topical term describing floodplains by the LCSH; instead the term "watershed" is employed (e.g., Ohio River watershed). If the scope of our superset Q is such that it only contains the topical terms used in the subject vocabulary then any possible queries using the word "basin" are not going to retrieve documents relevant to the work of users like floodplain managers (and this is why we include the full text of the metadata records--in order to broaden the scope of Q to include technical terms that appear in titles but which are not matched in subject vocabularies). 
So, the precise scope of Q is critically important to answering the research questions the authors are investigating and more time needs to be taken to fully contextualize what things are in Q and what things are not. It might also be useful to consider the bias created by the employment of chosen subject vocabularies. 
A vocabulary like LCSH is broad and general while something like the Synthetic Biology Open Language (SBOL) ontology has a very narrow focus with a fit of purpose that is limited to a very small Q. So also, fit for purpose of the subject vocabulary likely also has a measurable impact on phenomena being studied here. 

Finally, I took a look at GESIS-Suche and had some questions about the metadata that is available for datasets and more specifically--for variables (i.e., data features). Thinking back to studies that examine reuse of data within research domains (e.g., Palmer's 2014 "Putting research data into context: scholarly, professional, & educational approaches to curating data for reuse."), it doesn't appear that either datasets or variables have sufficient metadata that contextualizes them. In particular the topics used to describe them seem more appropriate for describing the research articles they relate to. E.g., do topics like "Political behaviour and attitudes", "Family life and marriage", etc. adequately describe a variable like "3rd Hobby"? What measures have been taken to assess whether or not the subject vocabulary being used in the topical metadata is fit for purpose? If it isn't fit for purpose, how does that impact the study results showcased in this paper?

